LPGNet: Link Private Graph Networks for Node Classification

Classification tasks on labeled graph-structured data have many important applications ranging from social recommendation to financial modeling. Deep neural networks are increasingly being used for node classification on graphs, wherein nodes with similar features have to be given the same label. Graph convolutional networks (GCNs) are one such widely studied neural network architecture that perform well on this task. However, powerful link-stealing attacks on GCNs have recently shown that even with black-box access to the trained model, inferring which links (or edges) are present in the training graph is practical. In this paper, we present a new neural network architecture called LPGNet for training on graphs with privacy-sensitive edges. LPGNet provides differential privacy (DP) guarantees for edges using a novel design for how graph edge structure is used during training. We empirically show that LPGNet models often lie in the sweet spot between providing privacy and utility: They can offer better utility than "trivially" private architectures which use no edge information (e.g., vanilla MLPs) and better resilience against existing link-stealing attacks than vanilla GCNs which use the full edge structure. LPGNet also offers consistently better privacy-utility tradeoffs than DPGCN, which is the state-of-the-art mechanism for retrofitting differential privacy into conventional GCNs, in most of our evaluated datasets.

==> data/Dataset_NonDP_Accuracy.csv <==
ind,Dataset,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std,mmlp_nl3_acc,mmlp_nl3_std
1,facebook,0.4040644293030103,0.07310055740296913,0.6724492594599724,0.14288010258576045,0.4569405307372411,0.0772825880910679,0.4433200736840566,0.10808130309957849,0.4962650368611018,0.11384268939412029
2,citeseer,0.5983000020186107,0.008579631572060244,0.7166333357493083,0.004408203598105195,0.649099995692571,0.007147730396221468,0.6683999955654144,0.008060608064337184,0.6771000027656555,0.00633166340882875
3,cora,0.5958666682243348,0.004766077934517631,0.8127333303292592,0.005124675695423381,0.7005333344141642,0.018043898730746348,0.7363333324591319,0.005274673827900336,0.7463000019391378,0.007230255303420991
4,pubmed,0.7244666695594788,0.008135236560576863,0.7932000021139781,0.0036914285593412427,0.7473333319028218,0.0035714933669336525,0.7527000029881795,0.004235957861558555,0.7582666714986165,0.0055912628435646275


==> data/Dataset_NonDP_F1.csv <==
Dataset,mlp_f1,mlp_std,gcn_f1,gcn_std,mmlp_nl1_f1,mmlp_nl1_std,mmlp_nl2_f1,mmlp_nl2_std,mmlp_nl3_f1,mmlp_nl3_std
facebook_page,0.4577381865925794,0.013027410157827473,0.7303770082580169,0.005916569789773166,0.4689523732620797,0.018181570653739543,0.4380287005402314,0.03407638961825491,0.5795176716267169,0.007453106208690594
citeseer,0.5988017069380923,0.011532345429221361,0.703986864961054,0.018018704026927686,0.6433258401857153,0.0137641017287839,0.6648307662748524,0.016137732952830275,0.6647056527595065,0.014120202233485903
cora,0.5966365013227902,0.009539186418188466,0.8110138627578237,0.006790035425690556,0.7007386839488646,0.0061692843082732166,0.7298663259146109,0.004773456775871528,0.7409455770221944,0.0049126438311023046
pubmed,0.7199212318799947,0.000967425040993616,0.7915779283137919,0.0019160164534971532,0.7541842376627238,0.0027074937856104344,0.7535720967663201,0.0020640385305402994,0.7566843752765694,0.002750344391059565


==> data/Nl-1_2_Citeseer_F1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.3685,0.0205,0.5892,0.0192,0.4942,0.038
2.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.3656,0.0177,0.6119,0.0091,0.5511,0.0247
3.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.3663,0.0191,0.6294,0.0091,0.5896,0.0183
4.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.3837,0.0174,0.6369,0.0091,0.612,0.0146
5.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.4046,0.0188,0.641,0.0092,0.6269,0.0122
6.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.4644,0.0163,0.6425,0.009,0.6361,0.0139
7.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.553,0.0157,0.643,0.0084,0.6425,0.0128
8.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.6262,0.0142,0.644,0.0079,0.6461,0.0116
9.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.6681,0.0127,0.6447,0.0074,0.6497,0.0109
10.0,0.5985,0.0072,0.7153,0.0053,0.6502,0.0067,0.6687,0.0073,0.6888,0.0109,0.6452,0.007,0.6526,0.0113


==> data/Nl-1_2_Cora_F1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.3357,0.0218,0.5104,0.0255,0.5038,0.0239
2.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.3433,0.022,0.586,0.019,0.5583,0.0224
3.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.3462,0.0256,0.6286,0.018,0.6056,0.0154
4.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.3708,0.0185,0.6521,0.0181,0.6408,0.0125
5.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.422,0.014,0.6656,0.0183,0.6619,0.0117
6.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.5251,0.0179,0.6728,0.0181,0.6787,0.0109
7.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.6589,0.0137,0.6777,0.0179,0.6909,0.0106
8.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.7247,0.0132,0.6812,0.0174,0.699,0.0098
9.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.7619,0.0094,0.6841,0.0171,0.7048,0.0097
10.0,0.5971,0.0046,0.8127,0.0036,0.6945,0.0162,0.7342,0.0063,0.7825,0.0091,0.6863,0.0168,0.7096,0.0109


==> data/Nl-1_2_Facebook_page_F1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.3048,0.0062,0.782,0.0081,0.7752,0.0077
2.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.3044,0.0065,0.802,0.0077,0.8014,0.0075
3.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.3048,0.0064,0.8113,0.0075,0.8199,0.0075
4.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.3047,0.0066,0.8164,0.0088,0.8321,0.0075
5.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.3544,0.0103,0.8201,0.0081,0.8392,0.0075
6.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.4659,0.0254,0.8225,0.0091,0.8445,0.0066
7.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.6324,0.0073,0.8245,0.0091,0.8494,0.0071
8.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.7414,0.0078,0.8251,0.0088,0.8524,0.0074
9.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.8078,0.0064,0.8251,0.009,0.8554,0.0066
10.0,0.7428,0.0096,0.928,0.0046,0.8292,0.0086,0.8704,0.007,0.8486,0.005,0.8265,0.0091,0.8568,0.0072


==> data/Nl-1_2_Flickr_F1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4369,0.0011,0.4673,0.0012,0.4625,0.0012
2.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.437,0.001,0.4692,0.0008,0.4677,0.0025
3.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4372,0.0012,0.4699,0.0004,0.4707,0.0012
4.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4368,0.0013,0.471,0.0003,0.4737,0.0013
5.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4374,0.0009,0.4712,0.0006,0.4758,0.0015
6.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.438,0.0016,0.4712,0.0011,0.4774,0.0024
7.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.441,0.0009,0.4713,0.0006,0.4817,0.002
8.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4493,0.0017,0.4716,0.0014,0.4838,0.0019
9.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4694,0.0022,0.4718,0.0011,0.4847,0.0024
10.0,0.4682,0.0011,0.5105,0.0009,0.473,0.0012,0.4954,0.0035,0.4885,0.0021,0.4722,0.0014,0.4864,0.003


==> data/Nl-1_2_PubMed_F1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5478,0.0204,0.7165,0.0137,0.6935,0.0196
2.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5474,0.0184,0.73,0.0074,0.7111,0.0191
3.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5479,0.0193,0.7342,0.0069,0.7241,0.012
4.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5526,0.0199,0.7386,0.0059,0.7319,0.0103
5.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5542,0.0186,0.741,0.0044,0.7362,0.0074
6.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5646,0.0185,0.7399,0.005,0.7384,0.0082
7.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.5894,0.0142,0.7412,0.0046,0.7394,0.007
8.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.6336,0.0167,0.7434,0.004,0.7436,0.0075
9.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.6931,0.0159,0.7447,0.0034,0.7443,0.0078
10.0,0.7292,0.0093,0.7915,0.0041,0.7474,0.0043,0.7545,0.0051,0.7286,0.017,0.7445,0.0033,0.7459,0.0059


==> data/Nl-1_2_Twitch_ES_DE_RareF1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.4263,0.0373,0.5576,0.0036,0.5572,0.0037
2.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.4299,0.0349,0.5578,0.0036,0.5574,0.0034
3.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.4403,0.0314,0.5578,0.0036,0.5576,0.0035
4.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.4565,0.0322,0.5578,0.0036,0.5576,0.0036
5.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.4835,0.029,0.5577,0.0037,0.5574,0.0034
6.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.5113,0.0198,0.5578,0.0038,0.5577,0.0038
7.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.5275,0.0164,0.558,0.0037,0.5575,0.0037
8.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.5388,0.0126,0.5578,0.0039,0.5575,0.0035
9.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.5458,0.0081,0.5579,0.0038,0.5577,0.0036
10.0,0.5563,0.002,0.554,0.005,0.558,0.0037,0.5577,0.0037,0.5487,0.0076,0.5578,0.0038,0.5573,0.0036


==> data/Nl-1_2_Twitch_ES_ENGB_RareF1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.599,0.0063,0.5979,0.0044,0.598,0.0046
2.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5987,0.006,0.5979,0.0043,0.598,0.0045
3.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5983,0.0068,0.598,0.0043,0.5978,0.0045
4.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5976,0.0074,0.5979,0.0043,0.5979,0.0043
5.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5971,0.0088,0.5978,0.0043,0.5981,0.0044
6.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.598,0.0074,0.5979,0.0043,0.598,0.0042
7.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5951,0.0075,0.598,0.0044,0.5979,0.0043
8.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5984,0.0065,0.598,0.0044,0.598,0.0044
9.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5978,0.005,0.5979,0.0043,0.5979,0.0043
10.0,0.597,0.0021,0.6039,0.0032,0.598,0.0043,0.5982,0.0043,0.5986,0.0057,0.5979,0.0043,0.598,0.0043


==> data/Nl-1_2_Twitch_ES_FR_RareF1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3956,0.0716,0.3617,0.0117,0.3584,0.0135
2.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3978,0.0619,0.3601,0.0114,0.3591,0.0117
3.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3706,0.0746,0.3611,0.0118,0.3598,0.0121
4.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3459,0.091,0.3615,0.0115,0.3586,0.0129
5.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3329,0.087,0.3617,0.012,0.3581,0.012
6.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3112,0.0743,0.3617,0.0125,0.3584,0.0121
7.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3265,0.08,0.3616,0.0121,0.3585,0.0117
8.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3547,0.0625,0.3611,0.0118,0.359,0.0124
9.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3626,0.0627,0.3614,0.0122,0.3595,0.0128
10.0,0.3642,0.0068,0.4212,0.0208,0.3605,0.0128,0.3589,0.0124,0.3838,0.0536,0.3614,0.0113,0.3581,0.0122


==> data/Nl-1_2_Twitch_ES_PTBR_RareF1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4381,0.0308,0.3397,0.0151,0.3352,0.0167
2.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4373,0.0322,0.339,0.0155,0.3356,0.0168
3.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4441,0.0348,0.3409,0.0157,0.3366,0.0171
4.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4506,0.0299,0.3404,0.0151,0.3359,0.017
5.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4492,0.0336,0.3405,0.0152,0.3353,0.0166
6.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4537,0.0263,0.341,0.0155,0.3361,0.0139
7.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4598,0.0242,0.3405,0.0154,0.336,0.0157
8.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4588,0.0268,0.339,0.0144,0.3363,0.0166
9.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.4548,0.0272,0.3406,0.0163,0.3364,0.0176
10.0,0.3473,0.008,0.4521,0.0111,0.3382,0.015,0.3365,0.0173,0.453,0.0242,0.3405,0.0157,0.335,0.0171


==> data/Nl-1_2_Twitch_ES_RU_RareF1.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std
1.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2804,0.0244,0.2681,0.0122,0.2671,0.0122
2.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2806,0.0229,0.2677,0.0114,0.2662,0.0119
3.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2788,0.0229,0.2682,0.0117,0.2665,0.012
4.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2862,0.0246,0.268,0.0116,0.2662,0.0122
5.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2906,0.0221,0.2681,0.012,0.2663,0.0119
6.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2943,0.0229,0.2679,0.0116,0.2666,0.0115
7.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.2985,0.0259,0.2677,0.0122,0.266,0.0121
8.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.3024,0.0232,0.2673,0.012,0.2664,0.0114
9.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.3034,0.0191,0.2678,0.0122,0.266,0.012
10.0,0.266,0.0054,0.3121,0.0114,0.2672,0.0121,0.266,0.0123,0.3042,0.0151,0.2677,0.0119,0.2661,0.0122


==> data/dv_avg_norm_1_test_cora_arch_GCN_eps_0.0.csv <==
ind,0,1,2,3,4,5,6
0.000000000000000000e+00,8.092630505561828613e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,8.387606739997863770e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.298850893974304199e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.868051767349243164e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.916642665863037109e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.854361772537231445e-01,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.586384654045104980e-01


==> data/dv_avg_norm_1_test_cora_arch_MLP_eps_0.0.csv <==
ind,0,1,2,3,4,5,6
0.000000000000000000e+00,4.070165455341339111e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,4.168320298194885254e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.996270179748535156e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.468999743461608887e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.824038147926330566e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.525911509990692139e-01,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.860463201999664307e-01


==> data/dv_avg_norm_1_test_cora_arch_MMLP_nl_1_eps_0.0.csv <==
ind,0,1,2,3,4,5,6
0.000000000000000000e+00,6.047759056091308594e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,6.801705956459045410e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.922329902648925781e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.248942255973815918e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.646849751472473145e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.195923328399658203e-01,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.382598280906677246e-01


==> data/dv_avg_norm_1_test_cora_arch_TwoLayerGCN_eps_0.0.csv <==
label,0,1,2,3,4,5,6
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,7.916892170906066895e-01,2.456683292984962463e-02,8.983451873064041138e-03,3.557061403989791870e-02,2.871572785079479218e-02,4.143404588103294373e-02,8.180669695138931274e-02
2,1.138716377317905426e-02,8.422853946685791016e-01,2.003315836191177368e-02,7.853954099118709564e-03,4.761904943734407425e-03,1.954022981226444244e-02,2.968036569654941559e-02
3,2.582815662026405334e-02,5.243399739265441895e-02,9.281092286109924316e-01,1.246409676969051361e-02,0.000000000000000000e+00,5.747126415371894836e-03,0.000000000000000000e+00
4,4.760311916470527649e-02,4.540016502141952515e-02,3.672745823860168457e-02,9.116038680076599121e-01,6.787518411874771118e-02,1.277139177545905113e-03,6.164383608847856522e-03
5,3.544095158576965332e-02,1.452145166695117950e-02,0.000000000000000000e+00,2.273138985037803650e-02,8.964825868606567383e-01,2.298850566148757935e-02,1.027397252619266510e-02
6,2.901073358952999115e-02,1.336633786559104919e-02,0.000000000000000000e+00,3.062426345422863960e-03,2.164502162486314774e-03,8.839172124862670898e-01,2.831050194799900055e-02
7,5.904057249426841736e-02,7.425742689520120621e-03,6.146572064608335495e-03,6.713781040161848068e-03,0.000000000000000000e+00,2.509578689932823181e-02,8.437641263008117676e-01
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/dv_avg_norm_1_test_cora_ori.csv <==
ind,0,1,2,3,4,5,6
0.000000000000000000e+00,7.433253526687622070e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,7.686691880226135254e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.169627428054809570e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.385237455368041992e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.488415479660034180e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.855714559555053711e-01,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.883838415145874023e-01


==> data/final_plot.csv <==
gcn,"TwitchES,TwitchDE",8.0,0.9656348859501332,0.0011787432328513028
gcn,"TwitchES,TwitchDE",10.0,0.9813762606015528,0.0032979432010354923
gcn,"TwitchES,TwitchDE",7.0,0.9466785266848141,0.005058204000304725
gcn,"TwitchES,TwitchDE",5.0,0.7940327614967989,0.013857718137315777
MMLP_nl2,"TwitchES,TwitchDE",5.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",6.0,0.5,0.0
mlp,"TwitchES,TwitchDE",0.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",2.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",4.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",1.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",2.0,0.5,0.0
gcn,"TwitchES,TwitchDE",2.0,0.5550904572203915,0.01172747351972274
gcn,"TwitchES,TwitchDE",1.0,0.5293593301139963,0.008594652978183974
MMLP_nl1,"TwitchES,TwitchDE",9.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",10.0,0.5,0.0
gcn,"TwitchES,TwitchDE",3.0,0.5891297283436112,0.013389408935111036
MMLP_nl2,"TwitchES,TwitchDE",8.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",0.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",7.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",3.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",8.0,0.5,0.0
gcn,"TwitchES,TwitchDE",0.0,0.9924355380443721,0.0012549287443299874
MMLP_nl1,"TwitchES,TwitchDE",5.0,0.5,0.0
MMLP_nl1,"TwitchES,TwitchDE",0.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",3.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",4.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",7.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",6.0,0.5,0.0
MMLP_nl2,"TwitchES,TwitchDE",10.0,0.5,0.0
gcn,"TwitchES,TwitchDE",9.0,0.9791460075788805,0.0011958552384007252
MMLP_nl2,"TwitchES,TwitchDE",1.0,0.5,0.0
gcn,"TwitchES,TwitchDE",6.0,0.896061619846525,0.009517449952782548
gcn,"TwitchES,TwitchDE",4.0,0.6877868642044223,0.013117144511885873


==> data/motivation_cora.csv <==
eps,noise,mlp_acc,gcn_acc,dpgcn_acc,gcn_att,dpgcn_att
1.000000000000000000e+00,9.966648209095001487e-01,5.899800038337700281e-01,8.100000000000000533e-01,3.206599998474120028e-01,0.9933900411827659,0.5012225399596437
2.000000000000000000e+00,9.907185125350952415e-01,5.899800038337700281e-01,8.100000000000000533e-01,3.175200021266930128e-01,0.9933900411827659,0.5043530733290439
3.000000000000000000e+00,9.750420212745666282e-01,5.899800038337700281e-01,8.100000000000000533e-01,3.240800005197519984e-01,0.9933900411827659,0.5118004540571865
4.000000000000000000e+00,9.338969933986663863e-01,5.899800038337700281e-01,8.100000000000000533e-01,3.199000006914130001e-01,0.9933900411827659,0.5335589499679869
5.000000000000000000e+00,8.386284434795379106e-01,5.899800038337700281e-01,8.100000000000000533e-01,3.715600007772439928e-01,0.9933900411827659,0.5888588492690099
6.000000000000000000e+00,6.550892388820648282e-01,5.899800038337700281e-01,8.100000000000000533e-01,5.098400032520290504e-01,0.9933900411827659,0.699417007056395
7.000000000000000000e+00,4.180448526144027732e-01,5.899800038337700281e-01,8.100000000000000533e-01,6.258999991416930309e-01,0.9933900411827659,0.8321201880269449
8.000000000000000000e+00,2.534065246582031250e-01,5.899800038337700281e-01,8.100000000000000533e-01,7.737600004672999798e-01,0.9933900411827659,0.9079225203720507
9.000000000000000000e+00,1.538973534107208330e-01,5.899800038337700281e-01,8.100000000000000533e-01,7.784400041103359813e-01,0.9933900411827659,0.948092308639995
1.000000000000000000e+01,9.318449690937996577e-02,5.899800038337700281e-01,8.100000000000000533e-01,7.814400041103359840e-01,0.9933900411827659,0.9669240834820796


==> data/motivation_updated.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std,dpgcn_att,gcn_att
1.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3417,0.02537209753515332,0.5159333333333335,0.022194493811654177,nan,nan,0.58,1.00
2.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3460000000000001,0.02263183598385248,0.5935666666666665,0.014531995351254727,0.5568000000000001,0.019399999999999976,0.60,1.00 
3.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.35083333333333333,0.01731681905611484,0.6334,0.018362280177944515,nan,nan,0.59,1.00
4.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3674333333333333,0.021614321383954877,0.6525666666666666,0.015394118646057307,0.6395666666666665,0.013363341232225165,0.62,1.00
5.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.41729999999999995,0.020580168447642343,0.6678333333333336,0.016293318330598654,nan,nan,0.67,1.00
6.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.5255333333333334,0.0169464516115387,0.6783,0.010967071927669037,0.6769999999999999,0.011287160847617947,0.76,1.00
7.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.6579000000000003,0.013934011147787525,0.6847666666666666,0.011017208761246568,nan,nan,0.84,1.00
8.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7243666666666667,0.012768407192058932,0.6868666666666666,0.01565190794191627,0.6985333333333336,0.011433090376427337,0.90,1.00
9.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7623333333333335,0.010425396342052843,0.6869000000000001,0.0144967812519423,nan,nan,0.95,1.00
10.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7835666666666664,0.00981048192269654,0.6915666666666666,0.015136453422853758,0.7101333333333333,0.011898832809239,0.97,1.00

==> data/noise_vs_eps_cora_motivation.csv <==
eps,ax1
1.000000000000000000e+00 9.966648209095001487e-01
2.000000000000000000e+00 9.907185125350952415e-01
3.000000000000000000e+00 9.750420212745666282e-01
4.000000000000000000e+00 9.338969933986663863e-01
5.000000000000000000e+00 8.386284434795379106e-01
6.000000000000000000e+00 6.550892388820648282e-01
7.000000000000000000e+00 4.180448526144027732e-01
8.000000000000000000e+00 2.534065246582031250e-01
9.000000000000000000e+00 1.538973534107208330e-01
1.000000000000000000e+01 9.318449690937996577e-02


==> data/trans_utiliity.csv <==
,model_gcn,dataset,eps,f1_score_mean_gcn,auc_score_mean_gcn,model_lpgnet,f1_score_mean_lpgnet,auc_score_mean_lpgnet
0,gcn,citeseer,0.0,0.7166333333333331,0.9985024,MMLP_nl1,0.6491,0.8626136000000001
1,gcn,citeseer,8.0,0.6246666666666666,0.8849948000000001,MMLP_nl1,0.6452333333333334,0.8641504
2,gcn,citeseer,9.0,0.6675333333333334,0.9167524,MMLP_nl1,0.6453666666666665,0.8583559999999999
3,gcn,citeseer,10.0,0.6866000000000001,0.9467652,MMLP_nl1,0.6461666666666667,0.8473744
0,gcn,cora,0.0,0.8130666666666666,0.9991248,MMLP_nl1,0.7005333333333333,0.8708012
1,gcn,cora,7.0,0.6579,0.8444248,MMLP_nl1,0.6847666666666666,0.8485992
2,gcn,cora,8.0,0.7243666666666665,0.901602,MMLP_nl1,0.6868666666666666,0.864058
3,gcn,cora,9.0,0.7623333333333335,0.9454384,MMLP_nl1,0.6869000000000001,0.8545907999999999
4,gcn,cora,10.0,0.7835666666666666,0.969146,MMLP_nl1,0.6915666666666667,0.8624124
0,gcn,facebook_page,0.0,0.9280077139890224,0.9981688,MMLP_nl1,0.8295653463877763,0.8461348
1,gcn,facebook_page,9.0,0.808789497107254,0.958278,MMLP_nl1,0.8263165702418039,0.847942
2,gcn,facebook_page,10.0,0.8486278000296692,0.9784788,MMLP_nl1,0.8267319388814717,0.8495367999999999
0,gcn,pubmed,0.0,0.7932000000000002,0.9997616,MMLP_nl1,0.7473333333333334,0.7960072
1,gcn,pubmed,10.0,0.7306333333333334,0.8913748,MMLP_nl1,0.7435333333333332,0.7909788


==> data/utility_attack_data/forfig_bipartite_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5925,0.5056
0,nondp-gcn,1.0,0.7608
1,gcn,0.5359,0.5013
1,MMLP_nl1,0.7595,0.5817
1,MMLP_nl2,0.8226,0.6324
2,gcn,0.5344,0.5003
2,MMLP_nl1,0.7975,0.6042
2,MMLP_nl2,0.9308,0.7128
3,gcn,0.604,0.5028
3,MMLP_nl1,0.8092,0.6063
3,MMLP_nl2,0.9342,0.7157
4,gcn,0.8777,0.65
4,MMLP_nl1,0.8181,0.6113
4,MMLP_nl2,0.9524,0.7289
5,gcn,0.9914,0.7527
5,MMLP_nl1,0.8176,0.6093
5,MMLP_nl2,0.9605,0.7334
6,gcn,0.9994,0.7592
6,MMLP_nl1,0.8208,0.6122
6,MMLP_nl2,0.9639,0.7377
7,gcn,1.0,0.758
7,MMLP_nl1,0.8176,0.6113
7,MMLP_nl2,0.9623,0.7342
8,gcn,1.0,0.7577
8,MMLP_nl1,0.8176,0.6116
8,MMLP_nl2,0.9691,0.7416
9,gcn,1.0,0.7591
9,MMLP_nl1,0.8176,0.6086
9,MMLP_nl2,0.9689,0.7415
10,gcn,1.0,0.7588
10,MMLP_nl1,0.823,0.6108
10,MMLP_nl2,0.9576,0.7382


==> data/utility_attack_data/forfig_bipartite_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5925,0.4994
0,nondp-gcn,1.0,0.9421
1,gcn,0.5359,0.5068
1,MMLP_nl1,0.7595,0.4995
1,MMLP_nl2,0.8226,0.4995
2,gcn,0.5344,0.5302
2,MMLP_nl1,0.7975,0.4996
2,MMLP_nl2,0.9308,0.4994
3,gcn,0.604,0.6281
3,MMLP_nl1,0.8092,0.4996
3,MMLP_nl2,0.9342,0.4994
4,gcn,0.8777,0.7711
4,MMLP_nl1,0.8181,0.4996
4,MMLP_nl2,0.9524,0.4994
5,gcn,0.9914,0.8531
5,MMLP_nl1,0.8176,0.4996
5,MMLP_nl2,0.9605,0.4994
6,gcn,0.9994,0.9078
6,MMLP_nl1,0.8208,0.4995
6,MMLP_nl2,0.9639,0.4994
7,gcn,1.0,0.928
7,MMLP_nl1,0.8176,0.4995
7,MMLP_nl2,0.9623,0.4994
8,gcn,1.0,0.9328
8,MMLP_nl1,0.8176,0.4996
8,MMLP_nl2,0.9691,0.4994
9,gcn,1.0,0.9373
9,MMLP_nl1,0.8176,0.4996
9,MMLP_nl2,0.9689,0.4994
10,gcn,1.0,0.9416
10,MMLP_nl1,0.823,0.4996
10,MMLP_nl2,0.9576,0.4994


==> data/utility_attack_data/forfig_chameleon_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.4234,0.5713
0,nondp-gcn,0.5698,0.7722
1,gcn,0.2243,0.5003
1,MMLP_nl1,0.4300,0.605
1,MMLP_nl2,0.4036,0.5826
2,gcn,0.2382,0.5164
2,MMLP_nl1,0.4327,0.6087
2,MMLP_nl2,0.441,0.5951
3,gcn,0.286,0.5962
3,MMLP_nl1,0.4378,0.6086
3,MMLP_nl2,0.4538,0.6002
4,gcn,0.3478,0.6688
4,MMLP_nl1,0.4394,0.6086
4,MMLP_nl2,0.4627,0.6047
5,gcn,0.4086,0.7099
5,MMLP_nl1,0.4398,0.6088
5,MMLP_nl2,0.4702,0.6047
6,gcn,0.4515,0.7242
6,MMLP_nl1,0.4411,0.6091
6,MMLP_nl2,0.4732,0.6061
7,gcn,0.4871,0.7359
7,MMLP_nl1,0.4425,0.6093
7,MMLP_nl2,0.4749,0.6058
8,gcn,0.517,0.7488
8,MMLP_nl1,0.4436,0.6089
8,MMLP_nl2,0.4762,0.6081
9,gcn,0.5355,0.7585
9,MMLP_nl1,0.4425,0.609
9,MMLP_nl2,0.4786,0.6074
10,gcn,0.5475,0.7647
10,MMLP_nl1,0.443,0.6095
10,MMLP_nl2,0.4789,0.6081


==> data/utility_attack_data/forfig_chameleon_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.4234,0.4998
0,nondp-gcn,0.5698,0.9208
1,gcn,0.2243,0.5053
1,MMLP_nl1,0.4300,0.4998
1,MMLP_nl2,0.4036,0.4998
2,gcn,0.2382,0.5232
2,MMLP_nl1,0.4327,0.4998
2,MMLP_nl2,0.441,0.4998
3,gcn,0.286,0.5905
3,MMLP_nl1,0.4378,0.4998
3,MMLP_nl2,0.4538,0.4998
4,gcn,0.3478,0.7141
4,MMLP_nl1,0.4394,0.4998
4,MMLP_nl2,0.4627,0.4998
5,gcn,0.4086,0.8235
5,MMLP_nl1,0.4398,0.4998
5,MMLP_nl2,0.4702,0.4998
6,gcn,0.4515,0.8725
6,MMLP_nl1,0.4411,0.4998
6,MMLP_nl2,0.4732,0.4998
7,gcn,0.4871,0.8923
7,MMLP_nl1,0.4425,0.4998
7,MMLP_nl2,0.4749,0.4998
8,gcn,0.517,0.9058
8,MMLP_nl1,0.4436,0.4998
8,MMLP_nl2,0.4762,0.4998
9,gcn,0.5355,0.9125
9,MMLP_nl1,0.4425,0.4998
9,MMLP_nl2,0.4786,0.4998
10,gcn,0.5475,0.9152
10,MMLP_nl1,0.443,0.4998
10,MMLP_nl2,0.4789,0.4998


==> data/utility_attack_data/forfig_citeseer_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5985,0.7788
0,nondp-gcn,0.7153,0.9654
1,gcn,0.3685,0.6202
1,MMLP_nl1,0.5892,0.7733
1,MMLP_nl2,0.4942,0.6749
2,gcn,0.3656,0.6184
2,MMLP_nl1,0.6119,0.8178
2,MMLP_nl2,0.5511,0.7614
3,gcn,0.3663,0.6192
3,MMLP_nl1,0.6294,0.8316
3,MMLP_nl2,0.5896,0.8044
4,gcn,0.3837,0.6385
4,MMLP_nl1,0.6369,0.8395
4,MMLP_nl2,0.612,0.8275
5,gcn,0.4046,0.6707
5,MMLP_nl1,0.641,0.8443
5,MMLP_nl2,0.6269,0.8394
6,gcn,0.4644,0.7225
6,MMLP_nl1,0.6425,0.8474
6,MMLP_nl2,0.6361,0.8445
7,gcn,0.553,0.8044
7,MMLP_nl1,0.643,0.8496
7,MMLP_nl2,0.6425,0.8515
8,gcn,0.6262,0.8759
8,MMLP_nl1,0.644,0.8514
8,MMLP_nl2,0.6461,0.855
9,gcn,0.6681,0.9121
9,MMLP_nl1,0.6447,0.8529
9,MMLP_nl2,0.6497,0.8591
10,gcn,0.6888,0.9282
10,MMLP_nl1,0.6452,0.8538
10,MMLP_nl2,0.6526,0.8618


==> data/utility_attack_data/forfig_citeseer_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5985,0.5
0,nondp-gcn,0.7153,0.9988
1,gcn,0.3685,0.5016
1,MMLP_nl1,0.5892,0.4998
1,MMLP_nl2,0.4942,0.4998
2,gcn,0.3656,0.5042
2,MMLP_nl1,0.6119,0.4998
2,MMLP_nl2,0.5511,0.4998
3,gcn,0.3663,0.509
3,MMLP_nl1,0.6294,0.4998
3,MMLP_nl2,0.5896,0.4998
4,gcn,0.3837,0.5228
4,MMLP_nl1,0.6369,0.4998
4,MMLP_nl2,0.612,0.4998
5,gcn,0.4046,0.5536
5,MMLP_nl1,0.641,0.4998
5,MMLP_nl2,0.6269,0.4998
6,gcn,0.4644,0.6262
6,MMLP_nl1,0.6425,0.4998
6,MMLP_nl2,0.6361,0.4998
7,gcn,0.553,0.7472
7,MMLP_nl1,0.643,0.4998
7,MMLP_nl2,0.6425,0.4998
8,gcn,0.6262,0.8471
8,MMLP_nl1,0.644,0.4998
8,MMLP_nl2,0.6461,0.4998
9,gcn,0.6681,0.91
9,MMLP_nl1,0.6447,0.4998
9,MMLP_nl2,0.6497,0.4998
10,gcn,0.6888,0.9467
10,MMLP_nl1,0.6452,0.4998
10,MMLP_nl2,0.6526,0.4998


==> data/utility_attack_data/forfig_cora_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5971,0.7491
0,nondp-gcn,0.8127,0.9387
1,gcn,0.3357,0.5866
1,MMLP_nl1,0.5104,0.7278
1,MMLP_nl2,0.5038,0.6817
2,gcn,0.3433,0.594
2,MMLP_nl1,0.586,0.7881
2,MMLP_nl2,0.5583,0.7438
3,gcn,0.3462,0.6023
3,MMLP_nl1,0.6286,0.8183
3,MMLP_nl2,0.6056,0.7933
4,gcn,0.3708,0.6204
4,MMLP_nl1,0.6521,0.8348
4,MMLP_nl2,0.6408,0.8173
5,gcn,0.422,0.6613
5,MMLP_nl1,0.6656,0.8434
5,MMLP_nl2,0.6619,0.8317
6,gcn,0.5251,0.7602
6,MMLP_nl1,0.6728,0.8487
6,MMLP_nl2,0.6787,0.8417
7,gcn,0.6589,0.85
7,MMLP_nl1,0.6777,0.852
7,MMLP_nl2,0.6909,0.8485
8,gcn,0.7247,0.8829
8,MMLP_nl1,0.6812,0.8548
8,MMLP_nl2,0.699,0.8524
9,gcn,0.7619,0.9017
9,MMLP_nl1,0.6841,0.8566
9,MMLP_nl2,0.7048,0.8553
10,gcn,0.7825,0.9146
10,MMLP_nl1,0.6863,0.8585
10,MMLP_nl2,0.7096,0.8584


==> data/utility_attack_data/forfig_cora_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.5971,0.5
0,nondp-gcn,0.8127,0.9992
1,gcn,0.3357,0.5008
1,MMLP_nl1,0.5104,0.5
1,MMLP_nl2,0.5038,0.5
2,gcn,0.3433,0.502
2,MMLP_nl1,0.586,0.5
2,MMLP_nl2,0.5583,0.5
3,gcn,0.3462,0.508
3,MMLP_nl1,0.6286,0.5
3,MMLP_nl2,0.6056,0.5
4,gcn,0.3708,0.5308
4,MMLP_nl1,0.6521,0.5
4,MMLP_nl2,0.6408,0.5
5,gcn,0.422,0.5857
5,MMLP_nl1,0.6656,0.5
5,MMLP_nl2,0.6619,0.5
6,gcn,0.5251,0.687
6,MMLP_nl1,0.6728,0.5
6,MMLP_nl2,0.6787,0.5
7,gcn,0.6589,0.8191
7,MMLP_nl1,0.6777,0.5
7,MMLP_nl2,0.6909,0.5
8,gcn,0.7247,0.9021
8,MMLP_nl1,0.6812,0.5
8,MMLP_nl2,0.699,0.5
9,gcn,0.7619,0.9456
9,MMLP_nl1,0.6841,0.5
9,MMLP_nl2,0.7048,0.5
10,gcn,0.7825,0.9693
10,MMLP_nl1,0.6863,0.5
10,MMLP_nl2,0.7096,0.5


==> data/utility_attack_data/forfig_facebook_page_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.7428,0.8042
0,nondp-gcn,0.928,0.8716
1,gcn,0.3048,0.4991
1,MMLP_nl1,0.782,0.8184
1,MMLP_nl2,0.7752,0.8073
2,gcn,0.3044,0.4972
2,MMLP_nl1,0.802,0.8315
2,MMLP_nl2,0.8014,0.8248
3,gcn,0.3048,0.5004
3,MMLP_nl1,0.8113,0.8358
3,MMLP_nl2,0.8199,0.829
4,gcn,0.3047,0.5046
4,MMLP_nl1,0.8164,0.8412
4,MMLP_nl2,0.8321,0.8351
5,gcn,0.3544,0.5448
5,MMLP_nl1,0.8201,0.8426
5,MMLP_nl2,0.8392,0.84
6,gcn,0.4659,0.6099
6,MMLP_nl1,0.8225,0.8431
6,MMLP_nl2,0.8445,0.8412
7,gcn,0.6324,0.7105
7,MMLP_nl1,0.8245,0.845
7,MMLP_nl2,0.8494,0.8419
8,gcn,0.7414,0.789
8,MMLP_nl1,0.8251,0.8436
8,MMLP_nl2,0.8524,0.8431
9,gcn,0.8078,0.8209
9,MMLP_nl1,0.8251,0.845
9,MMLP_nl2,0.8554,0.8459
10,gcn,0.8486,0.842
10,MMLP_nl1,0.8265,0.8455
10,MMLP_nl2,0.8568,0.8485


==> data/utility_attack_data/forfig_facebook_page_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.7428,0.501
0,nondp-gcn,0.928,0.9987
1,gcn,0.3048,0.4986
1,MMLP_nl1,0.782,0.5004
1,MMLP_nl2,0.7752,0.5004
2,gcn,0.3044,0.501
2,MMLP_nl1,0.802,0.5004
2,MMLP_nl2,0.8014,0.5004
3,gcn,0.3048,0.5038
3,MMLP_nl1,0.8113,0.5
3,MMLP_nl2,0.8199,0.5004
4,gcn,0.3047,0.5076
4,MMLP_nl1,0.8164,0.5004
4,MMLP_nl2,0.8321,0.5004
5,gcn,0.3544,0.5455
5,MMLP_nl1,0.8201,0.5
5,MMLP_nl2,0.8392,0.5004
6,gcn,0.4659,0.6554
6,MMLP_nl1,0.8225,0.5004
6,MMLP_nl2,0.8445,0.5004
7,gcn,0.6324,0.8159
7,MMLP_nl1,0.8245,0.5004
7,MMLP_nl2,0.8494,0.5004
8,gcn,0.7414,0.9165
8,MMLP_nl1,0.8251,0.5004
8,MMLP_nl2,0.8524,0.5004
9,gcn,0.8078,0.9578
9,MMLP_nl1,0.8251,0.5004
9,MMLP_nl2,0.8554,0.5004
10,gcn,0.8486,0.9782
10,MMLP_nl1,0.8265,0.5004
10,MMLP_nl2,0.8568,0.5004


==> data/utility_attack_data/forfig_pubmed_baseline_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.7292,0.7504
0,nondp-gcn,0.7915,0.8536
1,gcn,0.5478,0.5917
1,MMLP_nl1,0.7165,0.7563
1,MMLP_nl2,0.6935,0.7056
2,gcn,0.5474,0.5906
2,MMLP_nl1,0.73,0.7647
2,MMLP_nl2,0.7111,0.7443
3,gcn,0.5479,0.5931
3,MMLP_nl1,0.7342,0.7756
3,MMLP_nl2,0.7241,0.7578
4,gcn,0.5526,0.5926
4,MMLP_nl1,0.7386,0.7801
4,MMLP_nl2,0.7319,0.7693
5,gcn,0.5542,0.6027
5,MMLP_nl1,0.741,0.7814
5,MMLP_nl2,0.7362,0.7748
6,gcn,0.5646,0.6216
6,MMLP_nl1,0.7399,0.7828
6,MMLP_nl2,0.7384,0.7819
7,gcn,0.5894,0.6601
7,MMLP_nl1,0.7412,0.7841
7,MMLP_nl2,0.7394,0.7889
8,gcn,0.6336,0.7242
8,MMLP_nl1,0.7434,0.7879
8,MMLP_nl2,0.7436,0.7884
9,gcn,0.6931,0.7857
9,MMLP_nl1,0.7447,0.7887
9,MMLP_nl2,0.7443,0.7869
10,gcn,0.7286,0.8059
10,MMLP_nl1,0.7445,0.7881
10,MMLP_nl2,0.7459,0.7948


==> data/utility_attack_data/forfig_pubmed_efficient_balanced.csv <==
ind,model,f1_score_mean,auc_score_mean
0,mlp,0.7292,0.5
0,nondp-gcn,0.7915,0.9999
1,gcn,0.5478,0.5004
1,MMLP_nl1,0.7165,0.5
1,MMLP_nl2,0.6935,0.5
2,gcn,0.5474,0.5008
2,MMLP_nl1,0.73,0.5
2,MMLP_nl2,0.7111,0.5
3,gcn,0.5479,0.502
3,MMLP_nl1,0.7342,0.5
3,MMLP_nl2,0.7241,0.5
4,gcn,0.5526,0.504
4,MMLP_nl1,0.7386,0.5
4,MMLP_nl2,0.7319,0.5
5,gcn,0.5542,0.5136
5,MMLP_nl1,0.741,0.5
5,MMLP_nl2,0.7362,0.5
6,gcn,0.5646,0.5368
6,MMLP_nl1,0.7399,0.5
6,MMLP_nl2,0.7384,0.5
7,gcn,0.5894,0.595
7,MMLP_nl1,0.7412,0.5
7,MMLP_nl2,0.7394,0.5
8,gcn,0.6336,0.7042
8,MMLP_nl1,0.7434,0.5
8,MMLP_nl2,0.7436,0.5
9,gcn,0.6931,0.851
9,MMLP_nl1,0.7447,0.5
9,MMLP_nl2,0.7443,0.5
10,gcn,0.7286,0.8915
10,MMLP_nl1,0.7445,0.5
10,MMLP_nl2,0.7459,0.5


==> data/utility_vs_eps_dpgcn_cora_motivation.csv <==
eps,ax1
1.000000000000000000e+00 3.206599998474120028e-01
2.000000000000000000e+00 3.175200021266930128e-01
3.000000000000000000e+00 3.240800005197519984e-01
4.000000000000000000e+00 3.199000006914130001e-01
5.000000000000000000e+00 3.715600007772439928e-01
6.000000000000000000e+00 5.098400032520290504e-01
7.000000000000000000e+00 6.258999991416930309e-01
8.000000000000000000e+00 7.737600004672999798e-01
9.000000000000000000e+00 7.784400041103359813e-01
1.000000000000000000e+01 7.814400041103359840e-01


==> data/utility_vs_eps_gcn_cora_motivation.csv <==
eps,ax1
1.000000000000000000e+00 8.100000000000000533e-01
2.000000000000000000e+00 8.100000000000000533e-01
3.000000000000000000e+00 8.100000000000000533e-01
4.000000000000000000e+00 8.100000000000000533e-01
5.000000000000000000e+00 8.100000000000000533e-01
6.000000000000000000e+00 8.100000000000000533e-01
7.000000000000000000e+00 8.100000000000000533e-01
8.000000000000000000e+00 8.100000000000000533e-01
9.000000000000000000e+00 8.100000000000000533e-01
1.000000000000000000e+01 8.100000000000000533e-01


==> data/utility_vs_eps_mlp_cora_motivation.csv <==
eps,ax1
1.000000000000000000e+00 5.899800038337700281e-01
2.000000000000000000e+00 5.899800038337700281e-01
3.000000000000000000e+00 5.899800038337700281e-01
4.000000000000000000e+00 5.899800038337700281e-01
5.000000000000000000e+00 5.899800038337700281e-01
6.000000000000000000e+00 5.899800038337700281e-01
7.000000000000000000e+00 5.899800038337700281e-01
8.000000000000000000e+00 5.899800038337700281e-01
9.000000000000000000e+00 5.899800038337700281e-01
1.000000000000000000e+01 5.899800038337700281e-01


==> figures/motivation_updated.csv <==
epsilon_value,mlp_acc,mlp_std,gcn_acc,gcn_std,mmlp_nondp_nl1_acc,mmlp_nondp_nl1_std,mmlp_nondp_nl2_acc,mmlp_nondp_nl2_std,dpgcn_acc,dpgcn_std,mmlp_nl1_acc,mmlp_nl1_std,mmlp_nl2_acc,mmlp_nl2_std,dpgcn_att,gcn_att
1.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3417,0.02537209753515332,0.5159333333333335,0.022194493811654177,nan,nan,0.58,1.00
2.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3460000000000001,0.02263183598385248,0.5935666666666665,0.014531995351254727,0.5568000000000001,0.019399999999999976,0.60,1.00 
3.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.35083333333333333,0.01731681905611484,0.6334,0.018362280177944515,nan,nan,0.59,1.00
4.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.3674333333333333,0.021614321383954877,0.6525666666666666,0.015394118646057307,0.6395666666666665,0.013363341232225165,0.62,1.00
5.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.41729999999999995,0.020580168447642343,0.6678333333333336,0.016293318330598654,nan,nan,0.67,1.00
6.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.5255333333333334,0.0169464516115387,0.6783,0.010967071927669037,0.6769999999999999,0.011287160847617947,0.76,1.00
7.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.6579000000000003,0.013934011147787525,0.6847666666666666,0.011017208761246568,nan,nan,0.84,1.00
8.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7243666666666667,0.012768407192058932,0.6868666666666666,0.01565190794191627,0.6985333333333336,0.011433090376427337,0.90,1.00
9.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7623333333333335,0.010425396342052843,0.6869000000000001,0.0144967812519423,nan,nan,0.95,1.00
10.0,0.5958666666666667,0.004766083880457371,0.8130666666666667,0.004366030488008748,0.7005333333333332,0.018043897090767896,0.7363333333333334,0.005274677451960667,0.7835666666666664,0.00981048192269654,0.6915666666666666,0.015136453422853758,0.7101333333333333,0.011898832809239,0.97,1.00
